Demography-based Facial Retouching Detection using Subclass Supervised Sparse Autoencoder

Digital retouching of face images is becoming more widespread due to the introduction of software packages that automate the task. Several researchers have introduced algorithms to detect whether a face image is original or retouched. However, previous work on this topic has not considered whether or how accuracy of retouching detection varies with the demography of face images. In this paper, we introduce a new Multi-Demographic Retouched Faces (MDRF) dataset, which contains images belonging to two genders, male and female, and three ethnicities, Indian, Chinese, and Caucasian. Further, retouched images are created using two different retouching software packages. The second major contribution of this research is a novel semi-supervised autoencoder incorporating "subclass" information to improve classification. The proposed approach outperforms existing state-of-the-art detection algorithms for the task of generalized retouching detection. Experiments conducted with multiple combinations of ethnicities show that accuracy of retouching detection can vary greatly based on the demographics of the training and testing images.

==> README.txt <==

To make a sample IJCB 2017 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2017_template

or 

 pdflatex ijcb2017_template

To build your submission, copy ijcb2017_template.tex to a new file with 
a more appropriate name, e.g. ijcb2017_my_paper.tex, and proceed. 



